Probabilistic Regression with Huber Distributions

In this paper we describe a probabilistic method for estimating the position of an object along with its covariance matrix using neural networks. Our method is designed to be robust to outliers, have bounded gradients with respect to the network outputs, among other desirable properties. To achieve this we introduce a novel probability distribution inspired by the Huber loss. We also introduce a new way to parameterize positive definite matrices to ensure invariance to the choice of orientation for the coordinate system we regress over. We evaluate our method on popular body pose and facial landmark datasets and get performance on par or exceeding the performance of non-heatmap methods. Our code is available at github.com/Davmo049/Public_prob_regression_with_huber_distributions

==> rebuttal.txt <==
R1: Paper is simlar to Barron CVPR19
We will add this work to the prior work section.
For 1 dimensional distributions the methods are similar. For higher dimensions their method has to output diagonal covariance matrices, while we can output all positive definite matrices. Our method is invariant to the choice of orientation of coordinate system, their method is not. Furthermore we have bounded gradients for all outputs while their gradient magnitude goes to infinity when alpha -> 2 or c -> 0.
We have added experiments where we restrict our method to output diagonal matrices. These experiments show estimating the off-diagonal element decreases the negative log likelihood (NLL) by 3 per sample on WFLW. (For context a similar decrease in NLL could be achieved by uniformly decreasing all standard deviations and errors by 3%).
We have also added a charbonnier loss (Barron's loss when alpha = 1) in the ablations to make it easier to compare the methods.
The problem domains for the experimental evaluations are quite different, they investigate depth estimation framed as multiple 1 dimensional regression problems, while we do keypoint regression for facial landmarks and human pose, framed as regression in higher dimensions.

R1&R2: Lack of comparison to other probabilistic methods.
We have completed experiments for Laplace distribution (p(x) = Z(A) exp(-||Ax-v||_2)), Gaussian distribution (p(x) = Z(A) exp(-||Ax-v||_2^2)) as well as Charbonnier (p(x) = Z(A) exp(-sqrt(||Ax-v||_2^2+1)-1)).
We will add these results in the final paper.

R2: Create figures similar to figure 3, but for models using Gauss/Laplace distributions instead of Huber distributions.
We will create these plots for the new distributions we do ablations for and add them to the supplementary of the final paper.

R1: Why does probability estimates overfit before ML point estimates when training for longer. How to solve?
Models overfit more when training for longer, since early stopping acts as a regularizer.
Probability estimates start overfitting earlier (Guo ICML 2017, Mohlin NeurIPS 2020)
Intuition for this is that the point estimate performance on the training set is better than for the test/validation set and the probability estimates reflect this.
We did not investigate this in detail since this is an active research field (Guo 2017) and beyond the scope of our paper.

R2 & R3: Section 3.3 unclear does network output v? / Clarify method
Yes, v is a subset of the outputs of the network. If we would output one distribution over R^2 our methods needs a network with 5 output values. For example mu/nu could be the first two output values, and v could be the last 3. We apply a mapping on v to create the half-precision matrix A.
see section 3.2 & 3.3

R1: The related work is missing a section on robust regression
We agree. We will add a paragraph in prior work.

R2: I am quite confused by the use of "L2" and "Squared L2" in Table 2, do you mean L1 and L2, respectively?
We rewrote this (section 5.2). L2 = sum_i ||f(x_i)-y_i||_2, "squared L2" = sum_i ||x-y||_2^2 = MSE. We do not use L1 norms for anything. Section 5.2 updated

R2: Is your proposed method perhaps faster than the heatmap-based methods?
Maybe, our post processing has a much smaller memory and computational footprint compared to the heatmap methods. But, the cost of forward propagation through a network dominates the post processing cost.

R3: Your loss is a non-novel modification of the prior Huber loss
We disagree. A standard huber loss can not be used to estimate covariance matrices. We also think that our way of constructing positive semidefinite matrices is novel. The probabilistic interpretation of regression losses has been done before, but we have adressed that already, see comments regarding Barron 19.

R3: You should publish code
We will do it after publication, we attached the code in the supplementary for reviewers.
